Assuming Regge trajectories in holographic QCD: from OPE to Chiral Perturbation Theory

The soft wall model in holographic QCD has Regge trajectories but wrong operator product expansion (OPE) for the two-point vectorial QCD Green function. We modify the dilaton potential to comply OPE. We study also the axial two-point function using the same modified dilaton field and an additional scalar field to address chiral symmetry breaking. OPE is recovered adding a boundary term and low energy chiral parameters, $F_\pi$ and $L_{10}$, are well described analytically by the model in terms of Regge spacing and QCD condensates. The model nicely supports and extends previous theoretical analyses advocating Digamma function to study QCD two-point functions in different momentum regions.

==> FpiSigma.dat <==
0.6000000489795918	98.08169417955207
0.6007361230093431	98.0024017661619
0.6014721970390944	97.92336542243048
0.6029443450985968	97.76605726886196
0.6058886412176019	97.45447361344195
0.6117772334556121	96.8432365950135
0.6235544179316324	95.66693604869081
0.6471087868836729	93.4874635097862
0.6479067754793202	93.41744686635442
0.6487047640749675	93.34767105635122
0.6503007412662621	93.20883843710298
0.6534926956488514	92.93402493460928
0.6598766044140298	92.39561411656908
0.6726444219443868	91.36218327770383
0.6981800570051008	89.45786866977916
0.6989251642482768	89.40537597914503
0.6996702714914529	89.35305086156805
0.7011604859778049	89.24890121271262
0.7041409149505089	89.04258945057262
0.7101017728959169	88.63779936922118
0.722023488786733	87.85864693589023
0.7458669205683651	86.4152188179439
0.7465974117651923	86.3732956985961
0.7473279029620195	86.33150459803642
0.7487888853556737	86.24831688919377
0.7517108501429823	86.08350857279787
0.7575547797175994	85.76007459643334
0.7692426388668339	85.13726983602234
0.7926183571653026	83.98285410662736
0.7934107629280258	83.94575327029908
0.7942031686907489	83.90878140541709
0.7957879802161953	83.83522300480557
0.7989576032670882	83.68963650731774
0.8052968493688737	83.40449785683774
0.8179753415724447	82.85768212337314
0.8433323259795868	81.85277979143123
0.8440718503898388	81.82516283293724
0.8448113748000906	81.7976385039891
0.8462904236205944	81.74286671532818
0.8492485212616019	81.63442352629826
0.855164716543617	81.42188269041729
0.8669971071076472	81.01374599053274
0.8677366315178991	80.98897073923179
0.868476155928151	80.96428035823554
0.8699552047486547	80.91515328929944
0.8729133023896622	80.81790754003809
0.8788294976716774	80.62739913999273
0.8906618882357076	80.26192065490179
0.8914633272118555	80.2378983619287
0.8922647661880034	80.21396750951644
0.8938676441402993	80.16637907225554
0.897073400044891	80.07228793940938
0.9034849118540744	79.88839075553739
0.9163079354724413	79.53728523248398
0.9171093744485892	79.51606255218363
0.9179108134247371	79.4949233011279
0.919513691377033	79.4528941407149
0.9227194472816247	79.36982660843681
0.9291309590908081	79.20760272359894
0.941953982709175	78.89839404330007
0.942740805638974	78.88006723683262
0.943527628568773	78.8618139095711
0.9451012744283712	78.82552688708975
0.9482485661475675	78.75382576720993
0.9545431495859601	78.61387093570335
0.9671323164627452	78.34740488980736
0.9679191393925443	78.3313325553739
0.9687059623223433	78.31532755803005
0.9702796081819415	78.28351884671248
0.9734268999011377	78.22070149406517
0.9797214833395304	78.09822703205302
0.9923106502163155	77.86560615541984
0.9930445917936432	77.85254035743375
0.993778533370971	77.83952832536029
0.9952464165256265	77.81366502383297
0.9981821828349376	77.76257774681136
1.0040537154535598	77.66293101859368
1.015796780690804	77.47351800930626
1.0165307222681317	77.46210817264229
1.0172646638454594	77.45074800160288
1.018732547000115	77.42817616778414
1.021668313309426	77.38362313207705
1.027539845928048	77.29685266422825
1.0392829111652924	77.13244321237471
1.0400787673085161	77.12173238649663
1.04087462345174	77.11107554257211
1.0424663357381876	77.08992323108333
1.0456497603110828	77.0482601508832
1.0520166094568733	76.96746881385599
1.0647503077484541	76.81578018662427
1.0655461638916779	76.80672817807229
1.0663420200349019	76.79772579667113
1.0679337323213494	76.7798693975804
1.0711171568942446	76.74474645136662
1.077484006040035	76.67683145990613
1.090217704331616	76.55010197706396
1.0909606791223685	76.54307431411408
1.0917036539131209	76.53608645628543
1.093189603494626	76.5222297723068
1.096161502657636	76.49498985978143
1.102105300983656	76.44238270171716
1.113992897635696	76.34449319745512
1.1147358724264484	76.33869294981396
1.115478847217201	76.33292956072218
1.116964796798706	76.32151300618503
1.119936695961716	76.29911834081278
1.125880494287736	76.25606337279409
1.137768090939776	76.17673865178703
1.1384964496841796	76.17216674967625
1.1392248084285832	76.1676276723187
1.1406815259173906	76.1586476872264
1.1435949608950051	76.14107827406498
1.1494218308502344	76.10748486738814
1.1501501895946382	76.10342912549075
1.1508785483390418	76.09940501230808
1.152335265827849	76.0914513797618
1.1552487008054637	76.07592045414908
1.1610755707606928	76.04634783018993
1.1618039295050964	76.0427894764485
1.1625322882495	76.03926160358607
1.1639890057383073	76.03229701991428
1.1669024407159219	76.01873054669328
1.172729310671151	75.9930328925705
1.1734576694155545	75.98995390931877
1.174186028159958	75.98690430508786
1.1756427456487655	75.98089296430655
1.17855618062638	75.96921987733127
1.1843830505816093	75.94725721441799
1.185173323891909	75.94441915860098
1.1859635972022087	75.94161443687742
1.1875441438228083	75.93610466540629
1.190705237064007	75.92548151084965
1.1970274235464045	75.9058025464128
1.197817696856704	75.90348804541611
1.1986079701670038	75.90120558310917
1.2001885167876032	75.89673645837325
1.203349610028802	75.88817920707005
1.2096717965111994	75.87257126456088
1.210462069821499	75.87076000954515
1.2112523431317987	75.86897955301112
1.2128328897523981	75.86551073262389
1.2159939829935968	75.85893935464006
1.2167842563038964	75.85737237810467
1.2175745296141962	75.85583559980422
1.2191550762347956	75.85285234161263
1.2223161694759943	75.84724495593603
1.2231064427862939	75.84591750094458
1.2238967160965937	75.84461965675004
1.225477262717193	75.84211251076762
1.2286383559583918	75.83745036940829
1.2294286292686913	75.83635778040036
1.2302189025789911	75.83529422724926
1.2317994491995905	75.83325394469195
1.2349605424407892	75.82951869838351
1.2356979343986176	75.82871322872683
1.236435326356446	75.82793255315643
1.2379101102721028	75.82644535851003
1.2386475022299313	75.82573872690288
1.2393848941877597	75.82505666431894
1.2408596781034162	75.82376602269454
1.2415970700612444	75.8231573322382
1.2423344620190728	75.82257298797242
1.2438092459347296	75.82147711669964
1.244546637892558	75.8209654793794
1.2452840298503864	75.82047796762245
1.2467588137660433	75.81957510167378
1.2474962057238717	75.8191596382591
1.2482335976817	75.81876808196095
1.2489709896395285	75.81840037850561
1.2497083815973569	75.81805647375351
1.2504457735551853	75.81773631369924
1.2511831655130137	75.81743984447095
1.251920557470842	75.81716701233005
1.2526579494286705	75.81691776367079
1.2533953413864989	75.81669204501993
1.2541327333443273	75.81648980303643
1.2548701253021557	75.8163109845109
1.255607517259984	75.81615553636539
1.2563449092178125	75.81602340565298
1.257082301175641	75.81591453955734
1.2578196931334693	75.81582888539252
1.2585570850912975	75.81576639060242
1.2592944770491257	75.81572700276051
1.260031869006954	75.81571066956947
1.2607692609647825	75.8157173388608
1.2615066529226109	75.8157469585945
1.2622440448804393	75.81579947685864
1.2629814368382677	75.81587484186912
1.263718828796096	75.81597300196913
1.2644562207539245	75.81609390562905
1.265193612711753	75.8162375014458
1.2659310046695813	75.81640373814275
1.2666683966274097	75.81659256456923
1.2674057885852381	75.81680392970017
1.2681431805430665	75.8170377826358
1.268880572500895	75.81729407260133
1.2703553564165517	75.81787376114536
1.2710927483743801	75.81819705879576
1.2718301403322085	75.8185425916192
1.2733049242478653	75.81930016228674
1.2740423162056937	75.81971210018845
1.2747797081635222	75.82014607337773
1.2762544920791787	75.82107992707695
1.276991884037007	75.82157970861931
1.2777292759948353	75.82210132751338
1.2792040599104921	75.82320988074945
1.2821536277418057	75.82568687947324
1.2829529342655301	75.82641748329374
1.2837522407892545	75.82717328240238
1.2853508538367033	75.8287602210136
1.2885480799316011	75.83223375057356
1.2893473864553258	75.83316420631921
1.2901466929790502	75.83411937060201
1.291745306026499	75.83610358444126
1.2949425321213965	75.84036587969118
1.295741838645121	75.84149232909606
1.2965411451688453	75.84264301045359
1.2981397582162941	75.84501683370043
1.301336984311192	75.85005268367172
1.3077314365009873	75.86126421662092
1.3085307430247117	75.86277139861282
1.3093300495484361	75.8643018889367
1.310928662595885	75.86743256892724
1.3141258886907827	75.87397115494225
1.3205203408805781	75.88814478277428
1.3213196474043025	75.8900182058651
1.322118953928027	75.89191405154263
1.3237175669754757	75.8957727942314
1.3269147930703735	75.90375697781515
1.333309245260169	75.92078019752269
1.3340939357375445	75.92296506909766
1.3348786262149201	75.92517073281338
1.3364480071696712	75.92964424021076
1.3395867690791734	75.93883860663986
1.3458642928981779	75.95820590372293
1.358419340536187	76.00076964372369
1.3592040310135625	76.00359609381806
1.359988721490938	76.00644182354314
1.3615581024456893	76.01219094069876
1.3646968643551918	76.02391854388455
1.3709743881741963	76.04828122470741
1.3835294358122052	76.1005579621709
1.3842612449371094	76.10374829266377
1.3849930540620137	76.10695418051118
1.3864566723118223	76.11341249257566
1.3893839088114395	76.12651431672481
1.3952383818106735	76.15345126688173
1.4069473278091418	76.21019941929495
1.4303652198060781	76.33473705900444
1.4311589434968783	76.33920704145018
1.4319526671876788	76.34369294383329
1.4335401145692792	76.35271235905574
1.4367150093324805	76.37094059099387
1.4430647988588832	76.40814641488936
1.455764377911688	76.4854907415715
1.4811635360172977	76.65141068083348
1.5285774456703536	76.99801514667702
1.5799538875407562	77.42164043171948
1.630394902444832	77.8796090285567
1.6774515107907444	78.33935869786961
1.7284706513540034	78.86851948780128
1.776105385359099	79.38759852718849
1.8228046923978676	79.91683140909007
1.873466531653983	80.51072539809823
1.9207439643519348	81.08100575129356
1.9719839292672334	81.71414859004646
2.0222884672162054	82.34881805723302
2.069208598607014	82.9507842045131
2.120091262215169	83.61287951450011
2.1675895192651606	84.23835174247658
2.2141523493488253	84.85737393216603
2.2646777116498367	85.53457972241623
2.311818667392685	86.1707034997546
2.3629221553528796	86.8640832399715
2.410641236754911	87.51437862761321
2.457424891190615	88.15398755493258
2.508171077843666	88.84948659519605
2.5555328579385534	89.49971924687982
2.606857170250788	90.20508150795952
2.6572460555966955	90.89788507887793
2.7042505343844394	91.54407381264001
2.75521754538953	92.2443123642948
2.802800149836457	92.89737958528302
2.849447327317057	93.53674962901216
2.900057037015004	94.2292450106371
2.9472823401547874	94.87412920726885
2.9481060528245626	94.8853652415153
2.948929765494338	94.89660084291074
2.9505771908338887	94.919070744014
2.95387204151299	94.96400531761778
2.9604617428711926	95.05385337694864
2.9736411455875977	95.23346377772913
2.974464858257373	95.24468557977298
2.975288570927148	95.25590692466432
2.976935996266699	95.27834824005625
2.9802308469458003	95.32322535282925
2.986820548304003	95.41295734402169
2.987644260973778	95.42417174443048
2.9884679736435533	95.43538567612902
2.990115398983104	95.45781213055838
2.9934102496622055	95.50265938376967
2.9942339623319807	95.5138700147097
2.995057675001756	95.52508017130377
2.9967051003413068	95.54749905866412
2.9975288130110824	95.55870778803906
2.9983525256808576	95.56991604028534
2.999176238350633	95.58112381471095
2.999999951020408	95.5923311106253
